The Three Hundred project: shapes and radial alignment of satellite, infalling, and backsplash galaxies

Using 324 numerically modelled galaxy clusters we investigate the radial and galaxy-halo alignment of dark matter subhaloes and satellite galaxies orbiting within and around them. We find that radial alignment depends on distance to the centre of the galaxy cluster but appears independent of the dynamical state of the central host cluster. Furthermore, we cannot find a relation between radial alignment of the halo or galaxy shape with its own mass. We report that backsplash galaxies, i.e. objects that have already passed through the cluster radius but are now located in the outskirts, show a stronger radial alignment than infalling objects. We further find that there exists a population of well radially aligned objects passing very close to the central cluster's centre which were found to be on highly radial orbit.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
